Crowd IQ -- Aggregating Opinions to Boost Performance

We show how the quality of decisions based on the aggregated opinions of the crowd can be conveniently studied using a sample of individual responses to a standard IQ questionnaire. We aggregated the responses to the IQ questionnaire using simple majority voting and a machine learning approach based on a probabilistic graphical model. The score for the aggregated questionnaire, Crowd IQ, serves as a quality measure of decisions based on aggregating opinions, which also allows quantifying individual and crowd performance on the same scale. We show that Crowd IQ grows quickly with the size of the crowd but saturates, and that for small homogeneous crowds the Crowd IQ significantly exceeds the IQ of even their most intelligent member. We investigate alternative ways of aggregating the responses and the impact of the aggregation method on the resulting Crowd IQ. We also discuss Contextual IQ, a method of quantifying the individual participant's contribution to the Crowd IQ based on the Shapley value from cooperative game theory.

==> AIQ.bib.txt <==
% This file was created with JabRef 2.6.
% Encoding: Cp1252

@INPROCEEDINGS{GallandAMS10,
  author = {Alban Galland and Serge Abiteboul and Am{\'e}lie Marian and Pierre
	Senellart},
  title = {Corroborating information from disagreeing views},
  booktitle = {WSDM},
  year = {2010},
  pages = {131-140},
  bibsource = {DBLP, http://dblp.uni-trier.de},
  crossref = {DBLP:conf/wsdm/2010},
  ee = {http://doi.acm.org/10.1145/1718487.1718504}
}

@INPROCEEDINGS{KasneciGHG10,
  author = {Gjergji Kasneci and Jurgen Van Gael and Ralf Herbrich and Thore Graepel},
  title = {Bayesian Knowledge Corroboration with Logical Rules and User Feedback},
  booktitle = {ECML/PKDD (2)},
  year = {2010},
  pages = {1-18},
  bibsource = {DBLP, http://dblp.uni-trier.de},
  crossref = {DBLP:conf/pkdd/2010-2},
  ee = {http://dx.doi.org/10.1007/978-3-642-15883-4_1}
}

@INPROCEEDINGS{KasneciGSG11,
  author = {Gjergji Kasneci and Jurgen Van Gael and David H. Stern and Thore
	Graepel},
  title = {CoBayes: bayesian knowledge corroboration with assessors of unknown
	areas of expertise},
  booktitle = {WSDM},
  year = {2011},
  pages = {465-474},
  bibsource = {DBLP, http://dblp.uni-trier.de},
  crossref = {DBLP:conf/wsdm/2011},
  ee = {http://doi.acm.org/10.1145/1935826.1935896}
}

@ARTICLE{vonAhn_2006,
  author = {L. von Ahn},
  title = {{Games with a Purpose}},
  journal = {Computer},
  year = {2006},
  volume = {39},
  pages = {92--94},
  number = {6},
  month = {June},
  address = {Los Alamitos, CA, USA},
  booktitle = {Computer},
  issn = {0018-9162},
  keywords = {games my_thesis tagging},
  publisher = {IEEE Computer Society Press},
  timestamp = {2011-04-27T19:04:38.000+0200},
  url = {http://www.cs.cmu.edu/~biglou/ieee-gwap.pdf}
}

@ARTICLE{DawidSkene79,
  author = {A. P. Dawid and A. M. Skene},
  title = {Maximum Likelihood Estimation of Observer Error-Rates Using the EM
	Algorithm},
  journal = {Applied Statistics},
  year = {1979},
  volume = {28},
  pages = {20--28},
  number = {1}
}

@ARTICLE{polymath,
  author = {Gowers, Timothy and Nielsen, Michael},
  title = {{Massively collaborative mathematics: The Polymath project}},
  journal = {Nature},
  year = {2009},
  volume = {461},
  pages = {879--881},
  number = {7266},
  month = oct,
  day = {14},
  issn = {0028-0836},
  keywords = {michael-nielsen, polymath, tim-gowers},
  posted-at = {2011-04-24 02:08:13},
  priority = {2},
  publisher = {Nature Publishing Group}
}

@BOOK{Koller+Friedman:09,
  title = {Probabilistic Graphical Models: Principles and Techniques},
  publisher = {MIT Press},
  year = {2009},
  author = {D. Koller and N. Friedman}
}

@BOOK{Pearl:88,
  title = {Probabilistic reasoning in intelligent systems : networks of plausible
	inference / Judea Pearl},
  publisher = { Morgan Kaufmann Publishers, San Mateo, Calif. : },
  year = { 1988 },
  author = { Pearl, Judea. },
  pages = { xix, 552 p. : },
  catalogue-url = { http://nla.gov.au/nla.cat-vn163613 },
  isbn = { 0934613737 },
  language = { English },
  life-dates = { 1988 - },
  subjects = { Artificial intelligence.; Reasoning.; Probabilities. },
  type = { Book }
}

@ARTICLE{RaykarYZVFBM10,
  author = {Vikas C. Raykar and Shipeng Yu and Linda H. Zhao and Gerardo Hermosillo
	Valadez and Charles Florin and Luca Bogoni and Linda Moy},
  title = {Learning From Crowds},
  journal = {Journal of Machine Learning Research},
  year = {2010},
  volume = {11},
  pages = {1297-1322},
  bibsource = {DBLP, http://dblp.uni-trier.de},
  ee = {http://portal.acm.org/citation.cfm?id=1859894}
}

@BOOK{Surowiecki_Wisdom04,
  title = {The Wisdom of Crowds},
  publisher = {Random House},
  year = {2004},
  author = {J. Surowiecki},
  address = {New York}
}

@ARTICLE{groupintelligence,
  author = {A. W. Woolley and C. F. Chabris and A. Pentland and N. Hashmi and
	T. W. Malone},
  title = {Evidence for a Collective Intelligence Factor in the Performance
	of Human Groups},
  journal = {Science},
  year = {2010},
  volume = {330},
  pages = {686--688},
  number = {6004}
}

@article{gottfredson1997g,
  title={Why g matters: The complexity of everyday life},
  author={Gottfredson, L.S.},
  journal={Intelligence},
  volume={24},
  number={1},
  pages={79--132},
  year={1997},
  publisher={Elsevier}
}

@article{jensen1998g,
  title={The g factor: The science of mental ability},
  author={Jensen, A.R.},
  journal={London: Westport},
  year={1998},
  publisher={JSTOR}
}

@article{benbow2000sex,
  title={Sex differences in mathematical reasoning ability at age 13: Their status 20 years later},
  author={Benbow, C.P. and Lubinski, D. and Shea, D.L. and Eftekhari-Sanjani, H.},
  journal={Psychological Science},
  volume={11},
  number={6},
  pages={474},
  year={2000},
  publisher={SAGE Publications}
}

@article{schulte2004emotional,
  title={Emotional intelligence: not much more than g and personality* 1},
  author={Schulte, M.J. and Ree, M.J. and Carretta, T.R.},
  journal={Personality and Individual Differences},
  volume={37},
  number={5},
  pages={1059--1068},
  year={2004},
  publisher={Elsevier}
}

@article{lubinski2004introduction,
  title={Introduction to the Special Section on Cognitive Abilities: 100 Years After Spearman's (1904)''General Intelligence,'Objectively Determined and Measured".},
  author={Lubinski, D.},
  journal={Journal of Personality and Social Psychology},
  volume={86},
  number={1},
  pages={96},
  year={2004},
  publisher={American Psychological Association}
}

@article{schmidt2004general,
  title={General mental ability in the world of work: occupational attainment and job performance.},
  author={Schmidt, F.L. and Hunter, J.},
  journal={Journal of Personality and Social Psychology},
  volume={86},
  number={1},
  pages={162},
  year={2004},
  publisher={American Psychological Association}
}

@article{raven1960guide,
  title={Guide to the standard progressive matrices},
  author={Raven, JC},
  journal={London: HK Lewis},
  year={1960}
}

@book{raven1978manual,
  title={Manual for Raven's progressive matrices and vocabulary scales},
  author={Raven, J.C. and John Hugh Court and Raven, J.E.},
  year={1978},
  publisher={HK Lewis}
}

@book{raven1938progressive,
  title={Progressive matrices},
  author={Raven, J.C.},
  year={1938},
  publisher={{\'E}ditions scientifiques et psychotechniques}
}

@article{spearman1927abilities,
  title={The abilities of man.},
  author={Spearman, C.},
  year={1927},
  publisher={Macmillan}
}

@article{spearman1904general,
  title={" General Intelligence," Objectively Determined and Measured},
  author={Spearman, C.},
  journal={The American Journal of Psychology},
  volume={15},
  number={2},
  pages={201--292},
  year={1904},
  publisher={JSTOR}
}

@article{raven2000raven,
  title={The Raven's Progressive Matrices: Change and Stability over Culture and Time* 1},
  author={Raven, J.},
  journal={Cognitive psychology},
  volume={41},
  number={1},
  pages={1--48},
  year={2000},
  publisher={Elsevier}
}
